Detection of the relativistic Shapiro delay in a highly inclined millisecond pulsar binary PSR J1012$-$4235

PSR J1012$-$4235 is a 3.1ms pulsar in a wide binary (37.9 days) with a white dwarf companion. We detect, for the first time, a strong relativistic Shapiro delay signature in PSR J1012$-$4235. Our detection is the result of a timing analysis of data spanning 13 years and collected with the Green Bank, Parkes, and MeerKAT Radio Telescopes and the Fermi $\gamma$-ray space telescope. We measured the orthometric parameters for Shapiro delay and obtained a 22$\sigma$ detection of the $h_{\rm 3}$ parameter of 1.222(54) $\mu$s and a 200$\sigma$ detection of $\varsigma$ of 0.9646(49). With the assumption of general relativity, these measurements constrain the pulsar mass ($M_{\rm p}=1.44^{+0.13}_{-0.12}$M$_{\odot}$), the mass of the white dwarf companion ($M_{\rm c} = 0.270^{+0.016}_{-0.015}$M$_{\odot}$ ), and the orbital inclination ($i=88.06^{+0.28}_{-0.25} \deg$). Including the early $\gamma$-ray data in our timing analysis facilitated a precise measurement of the proper motion of the system of 6.58(5) mas yr$^{-1}$. We also show that the system has unusually small kinematic corrections to the measurement of the orbital period derivative, and therefore has the potential to yield stringent constraints on the variation of the gravitational constant in the future.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
